Hole Detection and Shape-Free Representation and Double Landmarks Based Geographic Routing in Wireless Sensor Networks

In wireless sensor networks, an important issue of Geographic Routing is local minimum problem, which is caused by hole that blocks the greedy forwarding process. To avoid the long detour path, recent research focuses on detecting the hole in advance, then the nodes located on the boundary of the hole advertise the hole information to the nodes near the hole.

==> Jianjun_template/figures/HDAR/latex8bak.TXT <==

%
%  $Description: Sample bibliography$
%
%  $Author: jyang $
%  $Date: 2009/10/01 05:07:04 $
%  $Revision: 1.1 $
%

//They are for the introduction
[22] C. Perkins and P. Bhagwat. Highly dynamic
destination sequenced distance vector routing for
mobile computers. In Proceedings of ACM
SIGCOMM, 24(4), Oct 1994.
[19] M. Lewis, F. Templin, B. Bellur and R. Ogier.
Topology Broadcast based on Reverse-Path
Forwarding. IETF MANET Internet Draft, Nov 2002
[9] P. Jacquet, P. Muhlethaler and A. Qayyam.
Optimized Link-State Routing Protocol. IETF
MANET Internet Draft, Mar 2002.
[25] Elizabeth M. Royer and Charles E. Perkins. Ad-hoc
On-Demand Distance Vector Routing. In 2nd IEEE
Workshop on Mobile Computing Systems and
Applications, pages 90每100, Feb 1999.
[11] D. Johnson, D. Maltz, Y Hu and J Jetcheva. The
Dynamic Source Routing Protocol for Mobile Ad Hoc
Networks. IETF MANET Internet Draft, Feb 2002.
[20] V. D. Park and M. S. Corson. A Highly Adaptive
Distributed Routing Algorithm for Mobile Wireless
Networks. In IEEE INFOCOM, Japan, Apr 1997.
[7] Zygmunt J. Haas and Marc R. Pearlman. The
Performance of Query Control Schemes for the Zone
Routing Protocol. IEEE/ACM Transactions on
Networking, Aug 2001.
[18] Nikaein Navid, Wu Shiyi, and Christian Bonnet.
HARP: Hybrid Ad hoc Routing Protocol.
International Symposium on Telecommunications, IST
2001, 2001.
[10] M. Joa-Ng and I-Tai Lu. Peer-to-peer Zone-based
Two-level Link State Routing for Mobile Ad Hoc
Networks. IEEE Journal on Selected Areas in
Communications, 17(8):1415每1425, Aug 1999.


[2] S. Basagni, I. Chlamtac, V. R. Syrotiuk, and B. A.Woodward.
A distance routing effect algorithm for mobility (DREAM). In
Proc. ACM/IEEE MobiCom, pages 76每84, 1998.
[15] Y.-B. Ko and N. H. Vaidya. Location-aided routing (LAR)
in mobile ad hoc networks. In Proc. ACM/IEEE MobiCom,
pages 66每75, 1998.
[16] J. Li, J. Jannotti, D. DeCouto, D. Karger, and R. Morris. A
scalable location service for geographic ad-hoc routing. In
Proc. 6th Annu. ACM/IEEE International Conference on Mo-
bile Computeing and Networking., 2000.

[13] B. Karp and H. Kung. GPSR: Greedy perimeter stateless rout-
ing for wireless networks. In Proc. of the ACM/IEEE Inter-
national Conference on Mobile Computing and Networking
(MobiCom), pages 243每254, 2000.

//they are for related work
[7] T. Hou and V. Li. Transmission range control in multihop
packet radio networks. IEEE Transactions on Communications,
34(1):38每44, 1986.
[31] H. Takagi and L. Kleinrock. Optimal transmission ranges for
randomly distributed packet radio terminals. IEEE Transactions
on Communications, 32(3):246每257, 1984.
[8] E. Kranakis, H. Singh, and J. Urrutia. Compass routing on geometric
networks. In Proc. of 11-th Canadian Conference on Computational
Geometry, pages 51每54, Aug. 1999.

[9] F. Kuhn, R. Wattenhofer, and A. Zollinger. Asympotically optimal
geometirc mobile ad-hoc routing. In Proc. of the 6th international
workshop on Discrete algorithms and methods for mobile computing
and communications (Dial-M), pages 24每33, Sep. 2002.
[20] Ben Leong, Sayan Mitra, and Barbara Liskov, "Path Vector Face Routing: 
Geographic Routing with Local Face Information". Proceedings of the 13th IEEE International 
Conference on Network Protocols (ICNP 2005). Boston, MA, November 2005. 
[13] Y.-J. Kim, R. Govindan, B. Karp, and S. Shenker. Geographic
routing made practical. In Proceedings of NSDI 2005, pages 217每
230, May 2005.
[4] R. Fonseca, S. Ratnasamy, J. Zhao, C. T. Ee, D. Culler,
S. Shenker, and I. Stoica. Beacon vector routing: Scalable point-
to-point routing in wireless sensornets. In Proceedings of NSDI
2005, pages 329每342, May 2005.
%[35] Y. Zhao, B. Li, Q. Zhang, Y. Chen, and W. Zhu. Hop ID based
routing in mobile ad hoc networks. In Proceedings of ICNP 2005,
pages 179每190, November 2005
[35] Fei Xing, Yi Xu, Ming Zhao, and Khaled Harfoush, "HAGR: Hole Aware Greedy Routing 
for Geometric Ad Hoc Networks", in Proc. of IEEE/AFCEA Military Communications Conference (Milcom '07), October 2007.
[36]  An Information Model for Geographic Greedy Forwarding in Wireless Ad-Hoc Sensor Networks
Zhen Jiang   Junchao Ma   Wei Lou   Jie Wu  
Dept. of Comput. Sci., West Chester Univ., West Chester, PA;

This paper appears in: INFOCOM 2008. The 27th Conference on Computer Communications. IEEE
[37] 
	
Locating and bypassing holes in sensor networks
Qing Fang, Jie Gao, Leonidas J. Guibas
April 2006 		
Mobile Networks and Applications , Volume 11 Issue 2 
[38] Cong Liu and Jie Wu. Destination-Region-Based Local Minimum Aware Geometric Routing. 
In Proceedings of IEEE International Conference on Mobile Ad-hoc and Sensor Systems (MASS), 2007.

//algorithms
[39]

	
The holes problem in wireless sensor networks: a survey
Nadeem Ahmed, Salil S. Kanhere, Sanjay Jha
April 2005 		
SIGMOBILE Mobile Computing and Communications Review , Volume 9 Issue 2
Publisher: ACM 




@Article{ex1,
   author =   "Federal Communication Commission",
   title =   "Spectrum policy task force",
   journal =   "Rep. ET Docket",
   month = "November",
   number = "02",
   year =   "2002",
   volume =   "02",
   pages =   "135",
}



@Article{ex2,
   author =   "Simon Haykin",
   title =   "Cognitive Radio: Brain-Empowered Wireless Communications",
   journal =   "IEEE Journal on Selected Areas in Communications",
   month = "February",
   number = "2",
   year =   "2005",
   volume =   "23",
   pages =   "",
}





@Article{ex3,
   author =   "Qing Zhao, Brain M. sadler",
   title =   "Dynamic spectrum access:signal process, networking, and regulatory policy",
   journal =   "IEEE Signal Processing Magazine",
   month = "September",
   number = "",
   year =   "2006",
   volume =   "",
   pages =   "",
}




@Article{ex4,
   author =   "Haitao Zheng, Chunyi Peng",
   title =   "Collaboration and fairness in opportunistic spectrum access",
   journal =   "February",
   month = "",
   number = "",
   year =   "2005",
   volume =   "",
   pages =   "",
}



@Book{ex5,
   author =   "Mahesh K. Marina, Samir R. Das",
   title =   "A Topology Control Approach for Utilizing Multiple Channels in Multi-Radio Wireless Mesh Networks",
   publisher =   "Broadnets 2005 Symposium",
   address = "Boston, MA",
   year =   "2005"
}






@Article{ex6,
   author =   "Zongming Fei, Mengkun Yang",
   title =   "Intra-session fairness in multicast communications",
   journal =   "Telecommunication Systems",
   month = "August",
   number = "4",
   year =   "2005",
   volume =   "29",
   pages =   "235-255",
}


@Book{ex7,
   author =   "Bong-Jun Ko , Vishal Misra, Jitendra Padhye, Dan Rubenstein",
   title =   "Distributed Channel Assignment in Multi-Radio 802.11 Mesh Networks",
   publisher =   "Columbia University Technical Report",
   address = "",
   year =   "2006"
}





@Book{ex8,
   author =   "Ashish Raniwala , Tzi-cker Chiueh",
   title =   "Architecture and algorithms for an IEEE 802.11-based multi-channel wireless mesh network",
   publisher =   "In IEEE Infocom＊05",
   address = "",
   year =   "2005"
}


@Book{ex9,
   author =   "Lili Cao, Haitao Zheng",
   title =   "Distributed Spectrum Allocation via Local Bargaining",
   publisher =   "Sensor and Ad Hoc Communications and Networks",
   address = "",
   year =   "2005"
}



@Book{ex10,
   author =   "David Grandblaise, Didier Bourse, Klaus Moessner, Paul Leaves",
   title =   "Dynamic Spectrum Allocation (DSA) and Recongurability",
   publisher =   "SDR Forum Technical. Conference",
   address = "",
   year =   "2002"
}




@Book{ex11,
   author =   "Ashish Raniwala, Kartik Gopalan, Tzicker Chiueh",
   title =   "Centralized Channel Assignment and Routing Algorithms for Multi-Channel Wireless Mesh Networks",
   publisher =   "Mobile Computing and Communications Review",
   address = "",
   year =   "2005"
}



@Book{ex12,
   author =   "Murali Kodialam, Thyaga Nandagopal",
   title =   "Characterizing the Capacity Region in Multi-Radio Multi-Channel Wireless Mesh Networks",
   publisher =   "ACM Mobicom",
   address = "",
   year =   "2005"
}



@Book{ex13,
   author =   "Krishna N. Ramachandran, Elizabeth M. Belding, Kevin C.Almeroth, Milind M. Buddhikot",
   title =   "Interference-Aware Channel Assignment in Multi-Radio Wireless Mesh Networks",
   publisher =   "IEEE Infocom 2006",
   address = "Barcelona, Spain",
   year =   "2006"
}



@Book{ex14,
   author =   "Tsinghua University Press",
   title =   "Data Structue, Section Edition",
   publisher =   "",
   address = "",
   year =   "2000"
}




@Book{ex15,
   author =   "Pradeep Kyasanur, Nitin H. Vaidya",
   title =   "Routing and Interface Assignment in Multi-Channel Multi-Interface Wireless Networks",
   publisher =   "UIUC Technical Report",
   address = "",
   year =   "2004"
}


@Article{ex16,
   author =   "Author, Ivan Marc",
   title =   "Some Related Article {I} Wrote",
   journal =   "Some Fine Journal",
   month = "January",
   number = "7",
   year =   "1999",
   volume =   "99",
   pages =   "1-100"
}


==> Jianjun_template/figures/ITGR/latex8bak.TXT <==

%
%  $Description: Sample bibliography$
%
%  $Author: jyang $
%  $Date: 2009/01/20 21:00:48 $
%  $Revision: 1.1 $
%

//They are for the introduction
[22] C. Perkins and P. Bhagwat. Highly dynamic
destination sequenced distance vector routing for
mobile computers. In Proceedings of ACM
SIGCOMM, 24(4), Oct 1994.
[19] M. Lewis, F. Templin, B. Bellur and R. Ogier.
Topology Broadcast based on Reverse-Path
Forwarding. IETF MANET Internet Draft, Nov 2002
[9] P. Jacquet, P. Muhlethaler and A. Qayyam.
Optimized Link-State Routing Protocol. IETF
MANET Internet Draft, Mar 2002.
[25] Elizabeth M. Royer and Charles E. Perkins. Ad-hoc
On-Demand Distance Vector Routing. In 2nd IEEE
Workshop on Mobile Computing Systems and
Applications, pages 90每100, Feb 1999.
[11] D. Johnson, D. Maltz, Y Hu and J Jetcheva. The
Dynamic Source Routing Protocol for Mobile Ad Hoc
Networks. IETF MANET Internet Draft, Feb 2002.
[20] V. D. Park and M. S. Corson. A Highly Adaptive
Distributed Routing Algorithm for Mobile Wireless
Networks. In IEEE INFOCOM, Japan, Apr 1997.
[7] Zygmunt J. Haas and Marc R. Pearlman. The
Performance of Query Control Schemes for the Zone
Routing Protocol. IEEE/ACM Transactions on
Networking, Aug 2001.
[18] Nikaein Navid, Wu Shiyi, and Christian Bonnet.
HARP: Hybrid Ad hoc Routing Protocol.
International Symposium on Telecommunications, IST
2001, 2001.
[10] M. Joa-Ng and I-Tai Lu. Peer-to-peer Zone-based
Two-level Link State Routing for Mobile Ad Hoc
Networks. IEEE Journal on Selected Areas in
Communications, 17(8):1415每1425, Aug 1999.


[2] S. Basagni, I. Chlamtac, V. R. Syrotiuk, and B. A.Woodward.
A distance routing effect algorithm for mobility (DREAM). In
Proc. ACM/IEEE MobiCom, pages 76每84, 1998.
[15] Y.-B. Ko and N. H. Vaidya. Location-aided routing (LAR)
in mobile ad hoc networks. In Proc. ACM/IEEE MobiCom,
pages 66每75, 1998.
[16] J. Li, J. Jannotti, D. DeCouto, D. Karger, and R. Morris. A
scalable location service for geographic ad-hoc routing. In
Proc. 6th Annu. ACM/IEEE International Conference on Mo-
bile Computeing and Networking., 2000.

[13] B. Karp and H. Kung. GPSR: Greedy perimeter stateless rout-
ing for wireless networks. In Proc. of the ACM/IEEE Inter-
national Conference on Mobile Computing and Networking
(MobiCom), pages 243每254, 2000.

//they are for related work
[7] T. Hou and V. Li. Transmission range control in multihop
packet radio networks. IEEE Transactions on Communications,
34(1):38每44, 1986.
[31] H. Takagi and L. Kleinrock. Optimal transmission ranges for
randomly distributed packet radio terminals. IEEE Transactions
on Communications, 32(3):246每257, 1984.
[8] E. Kranakis, H. Singh, and J. Urrutia. Compass routing on geometric
networks. In Proc. of 11-th Canadian Conference on Computational
Geometry, pages 51每54, Aug. 1999.

[9] F. Kuhn, R. Wattenhofer, and A. Zollinger. Asympotically optimal
geometirc mobile ad-hoc routing. In Proc. of the 6th international
workshop on Discrete algorithms and methods for mobile computing
and communications (Dial-M), pages 24每33, Sep. 2002.
[20] Ben Leong, Sayan Mitra, and Barbara Liskov, "Path Vector Face Routing: 
Geographic Routing with Local Face Information". Proceedings of the 13th IEEE International 
Conference on Network Protocols (ICNP 2005). Boston, MA, November 2005. 
[13] Y.-J. Kim, R. Govindan, B. Karp, and S. Shenker. Geographic
routing made practical. In Proceedings of NSDI 2005, pages 217每
230, May 2005.
[4] R. Fonseca, S. Ratnasamy, J. Zhao, C. T. Ee, D. Culler,
S. Shenker, and I. Stoica. Beacon vector routing: Scalable point-
to-point routing in wireless sensornets. In Proceedings of NSDI
2005, pages 329每342, May 2005.
%[35] Y. Zhao, B. Li, Q. Zhang, Y. Chen, and W. Zhu. Hop ID based
routing in mobile ad hoc networks. In Proceedings of ICNP 2005,
pages 179每190, November 2005
[35] Fei Xing, Yi Xu, Ming Zhao, and Khaled Harfoush, "HAGR: Hole Aware Greedy Routing 
for Geometric Ad Hoc Networks", in Proc. of IEEE/AFCEA Military Communications Conference (Milcom '07), October 2007.
[36]  An Information Model for Geographic Greedy Forwarding in Wireless Ad-Hoc Sensor Networks
Zhen Jiang   Junchao Ma   Wei Lou   Jie Wu  
Dept. of Comput. Sci., West Chester Univ., West Chester, PA;

This paper appears in: INFOCOM 2008. The 27th Conference on Computer Communications. IEEE
[37] 
	
Locating and bypassing holes in sensor networks
Qing Fang, Jie Gao, Leonidas J. Guibas
April 2006 		
Mobile Networks and Applications , Volume 11 Issue 2 
[38] Cong Liu and Jie Wu. Destination-Region-Based Local Minimum Aware Geometric Routing. 
In Proceedings of IEEE International Conference on Mobile Ad-hoc and Sensor Systems (MASS), 2007.

//algorithms
[39]

	
The holes problem in wireless sensor networks: a survey
Nadeem Ahmed, Salil S. Kanhere, Sanjay Jha
April 2005 		
SIGMOBILE Mobile Computing and Communications Review , Volume 9 Issue 2
Publisher: ACM 




@Article{ex1,
   author =   "Federal Communication Commission",
   title =   "Spectrum policy task force",
   journal =   "Rep. ET Docket",
   month = "November",
   number = "02",
   year =   "2002",
   volume =   "02",
   pages =   "135",
}



@Article{ex2,
   author =   "Simon Haykin",
   title =   "Cognitive Radio: Brain-Empowered Wireless Communications",
   journal =   "IEEE Journal on Selected Areas in Communications",
   month = "February",
   number = "2",
   year =   "2005",
   volume =   "23",
   pages =   "",
}





@Article{ex3,
   author =   "Qing Zhao, Brain M. sadler",
   title =   "Dynamic spectrum access:signal process, networking, and regulatory policy",
   journal =   "IEEE Signal Processing Magazine",
   month = "September",
   number = "",
   year =   "2006",
   volume =   "",
   pages =   "",
}




@Article{ex4,
   author =   "Haitao Zheng, Chunyi Peng",
   title =   "Collaboration and fairness in opportunistic spectrum access",
   journal =   "February",
   month = "",
   number = "",
   year =   "2005",
   volume =   "",
   pages =   "",
}



@Book{ex5,
   author =   "Mahesh K. Marina, Samir R. Das",
   title =   "A Topology Control Approach for Utilizing Multiple Channels in Multi-Radio Wireless Mesh Networks",
   publisher =   "Broadnets 2005 Symposium",
   address = "Boston, MA",
   year =   "2005"
}






@Article{ex6,
   author =   "Zongming Fei, Mengkun Yang",
   title =   "Intra-session fairness in multicast communications",
   journal =   "Telecommunication Systems",
   month = "August",
   number = "4",
   year =   "2005",
   volume =   "29",
   pages =   "235-255",
}


@Book{ex7,
   author =   "Bong-Jun Ko , Vishal Misra, Jitendra Padhye, Dan Rubenstein",
   title =   "Distributed Channel Assignment in Multi-Radio 802.11 Mesh Networks",
   publisher =   "Columbia University Technical Report",
   address = "",
   year =   "2006"
}





@Book{ex8,
   author =   "Ashish Raniwala , Tzi-cker Chiueh",
   title =   "Architecture and algorithms for an IEEE 802.11-based multi-channel wireless mesh network",
   publisher =   "In IEEE Infocom＊05",
   address = "",
   year =   "2005"
}


@Book{ex9,
   author =   "Lili Cao, Haitao Zheng",
   title =   "Distributed Spectrum Allocation via Local Bargaining",
   publisher =   "Sensor and Ad Hoc Communications and Networks",
   address = "",
   year =   "2005"
}



@Book{ex10,
   author =   "David Grandblaise, Didier Bourse, Klaus Moessner, Paul Leaves",
   title =   "Dynamic Spectrum Allocation (DSA) and Recongurability",
   publisher =   "SDR Forum Technical. Conference",
   address = "",
   year =   "2002"
}




@Book{ex11,
   author =   "Ashish Raniwala, Kartik Gopalan, Tzicker Chiueh",
   title =   "Centralized Channel Assignment and Routing Algorithms for Multi-Channel Wireless Mesh Networks",
   publisher =   "Mobile Computing and Communications Review",
   address = "",
   year =   "2005"
}



@Book{ex12,
   author =   "Murali Kodialam, Thyaga Nandagopal",
   title =   "Characterizing the Capacity Region in Multi-Radio Multi-Channel Wireless Mesh Networks",
   publisher =   "ACM Mobicom",
   address = "",
   year =   "2005"
}



@Book{ex13,
   author =   "Krishna N. Ramachandran, Elizabeth M. Belding, Kevin C.Almeroth, Milind M. Buddhikot",
   title =   "Interference-Aware Channel Assignment in Multi-Radio Wireless Mesh Networks",
   publisher =   "IEEE Infocom 2006",
   address = "Barcelona, Spain",
   year =   "2006"
}



@Book{ex14,
   author =   "Tsinghua University Press",
   title =   "Data Structue, Section Edition",
   publisher =   "",
   address = "",
   year =   "2000"
}




@Book{ex15,
   author =   "Pradeep Kyasanur, Nitin H. Vaidya",
   title =   "Routing and Interface Assignment in Multi-Channel Multi-Interface Wireless Networks",
   publisher =   "UIUC Technical Report",
   address = "",
   year =   "2004"
}


@Article{ex16,
   author =   "Author, Ivan Marc",
   title =   "Some Related Article {I} Wrote",
   journal =   "Some Fine Journal",
   month = "January",
   number = "7",
   year =   "1999",
   volume =   "99",
   pages =   "1-100"
}


==> figures/HDAR/latex8bak.TXT <==

%
%  $Description: Sample bibliography$
%
%  $Author: jyang $
%  $Date: 2009/10/01 05:07:04 $
%  $Revision: 1.1 $
%

//They are for the introduction
[22] C. Perkins and P. Bhagwat. Highly dynamic
destination sequenced distance vector routing for
mobile computers. In Proceedings of ACM
SIGCOMM, 24(4), Oct 1994.
[19] M. Lewis, F. Templin, B. Bellur and R. Ogier.
Topology Broadcast based on Reverse-Path
Forwarding. IETF MANET Internet Draft, Nov 2002
[9] P. Jacquet, P. Muhlethaler and A. Qayyam.
Optimized Link-State Routing Protocol. IETF
MANET Internet Draft, Mar 2002.
[25] Elizabeth M. Royer and Charles E. Perkins. Ad-hoc
On-Demand Distance Vector Routing. In 2nd IEEE
Workshop on Mobile Computing Systems and
Applications, pages 90每100, Feb 1999.
[11] D. Johnson, D. Maltz, Y Hu and J Jetcheva. The
Dynamic Source Routing Protocol for Mobile Ad Hoc
Networks. IETF MANET Internet Draft, Feb 2002.
[20] V. D. Park and M. S. Corson. A Highly Adaptive
Distributed Routing Algorithm for Mobile Wireless
Networks. In IEEE INFOCOM, Japan, Apr 1997.
[7] Zygmunt J. Haas and Marc R. Pearlman. The
Performance of Query Control Schemes for the Zone
Routing Protocol. IEEE/ACM Transactions on
Networking, Aug 2001.
[18] Nikaein Navid, Wu Shiyi, and Christian Bonnet.
HARP: Hybrid Ad hoc Routing Protocol.
International Symposium on Telecommunications, IST
2001, 2001.
[10] M. Joa-Ng and I-Tai Lu. Peer-to-peer Zone-based
Two-level Link State Routing for Mobile Ad Hoc
Networks. IEEE Journal on Selected Areas in
Communications, 17(8):1415每1425, Aug 1999.


[2] S. Basagni, I. Chlamtac, V. R. Syrotiuk, and B. A.Woodward.
A distance routing effect algorithm for mobility (DREAM). In
Proc. ACM/IEEE MobiCom, pages 76每84, 1998.
[15] Y.-B. Ko and N. H. Vaidya. Location-aided routing (LAR)
in mobile ad hoc networks. In Proc. ACM/IEEE MobiCom,
pages 66每75, 1998.
[16] J. Li, J. Jannotti, D. DeCouto, D. Karger, and R. Morris. A
scalable location service for geographic ad-hoc routing. In
Proc. 6th Annu. ACM/IEEE International Conference on Mo-
bile Computeing and Networking., 2000.

[13] B. Karp and H. Kung. GPSR: Greedy perimeter stateless rout-
ing for wireless networks. In Proc. of the ACM/IEEE Inter-
national Conference on Mobile Computing and Networking
(MobiCom), pages 243每254, 2000.

//they are for related work
[7] T. Hou and V. Li. Transmission range control in multihop
packet radio networks. IEEE Transactions on Communications,
34(1):38每44, 1986.
[31] H. Takagi and L. Kleinrock. Optimal transmission ranges for
randomly distributed packet radio terminals. IEEE Transactions
on Communications, 32(3):246每257, 1984.
[8] E. Kranakis, H. Singh, and J. Urrutia. Compass routing on geometric
networks. In Proc. of 11-th Canadian Conference on Computational
Geometry, pages 51每54, Aug. 1999.

[9] F. Kuhn, R. Wattenhofer, and A. Zollinger. Asympotically optimal
geometirc mobile ad-hoc routing. In Proc. of the 6th international
workshop on Discrete algorithms and methods for mobile computing
and communications (Dial-M), pages 24每33, Sep. 2002.
[20] Ben Leong, Sayan Mitra, and Barbara Liskov, "Path Vector Face Routing: 
Geographic Routing with Local Face Information". Proceedings of the 13th IEEE International 
Conference on Network Protocols (ICNP 2005). Boston, MA, November 2005. 
[13] Y.-J. Kim, R. Govindan, B. Karp, and S. Shenker. Geographic
routing made practical. In Proceedings of NSDI 2005, pages 217每
230, May 2005.
[4] R. Fonseca, S. Ratnasamy, J. Zhao, C. T. Ee, D. Culler,
S. Shenker, and I. Stoica. Beacon vector routing: Scalable point-
to-point routing in wireless sensornets. In Proceedings of NSDI
2005, pages 329每342, May 2005.
%[35] Y. Zhao, B. Li, Q. Zhang, Y. Chen, and W. Zhu. Hop ID based
routing in mobile ad hoc networks. In Proceedings of ICNP 2005,
pages 179每190, November 2005
[35] Fei Xing, Yi Xu, Ming Zhao, and Khaled Harfoush, "HAGR: Hole Aware Greedy Routing 
for Geometric Ad Hoc Networks", in Proc. of IEEE/AFCEA Military Communications Conference (Milcom '07), October 2007.
[36]  An Information Model for Geographic Greedy Forwarding in Wireless Ad-Hoc Sensor Networks
Zhen Jiang   Junchao Ma   Wei Lou   Jie Wu  
Dept. of Comput. Sci., West Chester Univ., West Chester, PA;

This paper appears in: INFOCOM 2008. The 27th Conference on Computer Communications. IEEE
[37] 
	
Locating and bypassing holes in sensor networks
Qing Fang, Jie Gao, Leonidas J. Guibas
April 2006 		
Mobile Networks and Applications , Volume 11 Issue 2 
[38] Cong Liu and Jie Wu. Destination-Region-Based Local Minimum Aware Geometric Routing. 
In Proceedings of IEEE International Conference on Mobile Ad-hoc and Sensor Systems (MASS), 2007.

//algorithms
[39]

	
The holes problem in wireless sensor networks: a survey
Nadeem Ahmed, Salil S. Kanhere, Sanjay Jha
April 2005 		
SIGMOBILE Mobile Computing and Communications Review , Volume 9 Issue 2
Publisher: ACM 




@Article{ex1,
   author =   "Federal Communication Commission",
   title =   "Spectrum policy task force",
   journal =   "Rep. ET Docket",
   month = "November",
   number = "02",
   year =   "2002",
   volume =   "02",
   pages =   "135",
}



@Article{ex2,
   author =   "Simon Haykin",
   title =   "Cognitive Radio: Brain-Empowered Wireless Communications",
   journal =   "IEEE Journal on Selected Areas in Communications",
   month = "February",
   number = "2",
   year =   "2005",
   volume =   "23",
   pages =   "",
}





@Article{ex3,
   author =   "Qing Zhao, Brain M. sadler",
   title =   "Dynamic spectrum access:signal process, networking, and regulatory policy",
   journal =   "IEEE Signal Processing Magazine",
   month = "September",
   number = "",
   year =   "2006",
   volume =   "",
   pages =   "",
}




@Article{ex4,
   author =   "Haitao Zheng, Chunyi Peng",
   title =   "Collaboration and fairness in opportunistic spectrum access",
   journal =   "February",
   month = "",
   number = "",
   year =   "2005",
   volume =   "",
   pages =   "",
}



@Book{ex5,
   author =   "Mahesh K. Marina, Samir R. Das",
   title =   "A Topology Control Approach for Utilizing Multiple Channels in Multi-Radio Wireless Mesh Networks",
   publisher =   "Broadnets 2005 Symposium",
   address = "Boston, MA",
   year =   "2005"
}






@Article{ex6,
   author =   "Zongming Fei, Mengkun Yang",
   title =   "Intra-session fairness in multicast communications",
   journal =   "Telecommunication Systems",
   month = "August",
   number = "4",
   year =   "2005",
   volume =   "29",
   pages =   "235-255",
}


@Book{ex7,
   author =   "Bong-Jun Ko , Vishal Misra, Jitendra Padhye, Dan Rubenstein",
   title =   "Distributed Channel Assignment in Multi-Radio 802.11 Mesh Networks",
   publisher =   "Columbia University Technical Report",
   address = "",
   year =   "2006"
}





@Book{ex8,
   author =   "Ashish Raniwala , Tzi-cker Chiueh",
   title =   "Architecture and algorithms for an IEEE 802.11-based multi-channel wireless mesh network",
   publisher =   "In IEEE Infocom＊05",
   address = "",
   year =   "2005"
}


@Book{ex9,
   author =   "Lili Cao, Haitao Zheng",
   title =   "Distributed Spectrum Allocation via Local Bargaining",
   publisher =   "Sensor and Ad Hoc Communications and Networks",
   address = "",
   year =   "2005"
}



@Book{ex10,
   author =   "David Grandblaise, Didier Bourse, Klaus Moessner, Paul Leaves",
   title =   "Dynamic Spectrum Allocation (DSA) and Recongurability",
   publisher =   "SDR Forum Technical. Conference",
   address = "",
   year =   "2002"
}




@Book{ex11,
   author =   "Ashish Raniwala, Kartik Gopalan, Tzicker Chiueh",
   title =   "Centralized Channel Assignment and Routing Algorithms for Multi-Channel Wireless Mesh Networks",
   publisher =   "Mobile Computing and Communications Review",
   address = "",
   year =   "2005"
}



@Book{ex12,
   author =   "Murali Kodialam, Thyaga Nandagopal",
   title =   "Characterizing the Capacity Region in Multi-Radio Multi-Channel Wireless Mesh Networks",
   publisher =   "ACM Mobicom",
   address = "",
   year =   "2005"
}



@Book{ex13,
   author =   "Krishna N. Ramachandran, Elizabeth M. Belding, Kevin C.Almeroth, Milind M. Buddhikot",
   title =   "Interference-Aware Channel Assignment in Multi-Radio Wireless Mesh Networks",
   publisher =   "IEEE Infocom 2006",
   address = "Barcelona, Spain",
   year =   "2006"
}



@Book{ex14,
   author =   "Tsinghua University Press",
   title =   "Data Structue, Section Edition",
   publisher =   "",
   address = "",
   year =   "2000"
}




@Book{ex15,
   author =   "Pradeep Kyasanur, Nitin H. Vaidya",
   title =   "Routing and Interface Assignment in Multi-Channel Multi-Interface Wireless Networks",
   publisher =   "UIUC Technical Report",
   address = "",
   year =   "2004"
}


@Article{ex16,
   author =   "Author, Ivan Marc",
   title =   "Some Related Article {I} Wrote",
   journal =   "Some Fine Journal",
   month = "January",
   number = "7",
   year =   "1999",
   volume =   "99",
   pages =   "1-100"
}


==> figures/ITGR/latex8bak.TXT <==

%
%  $Description: Sample bibliography$
%
%  $Author: jyang $
%  $Date: 2009/01/20 21:00:48 $
%  $Revision: 1.1 $
%

//They are for the introduction
[22] C. Perkins and P. Bhagwat. Highly dynamic
destination sequenced distance vector routing for
mobile computers. In Proceedings of ACM
SIGCOMM, 24(4), Oct 1994.
[19] M. Lewis, F. Templin, B. Bellur and R. Ogier.
Topology Broadcast based on Reverse-Path
Forwarding. IETF MANET Internet Draft, Nov 2002
[9] P. Jacquet, P. Muhlethaler and A. Qayyam.
Optimized Link-State Routing Protocol. IETF
MANET Internet Draft, Mar 2002.
[25] Elizabeth M. Royer and Charles E. Perkins. Ad-hoc
On-Demand Distance Vector Routing. In 2nd IEEE
Workshop on Mobile Computing Systems and
Applications, pages 90每100, Feb 1999.
[11] D. Johnson, D. Maltz, Y Hu and J Jetcheva. The
Dynamic Source Routing Protocol for Mobile Ad Hoc
Networks. IETF MANET Internet Draft, Feb 2002.
[20] V. D. Park and M. S. Corson. A Highly Adaptive
Distributed Routing Algorithm for Mobile Wireless
Networks. In IEEE INFOCOM, Japan, Apr 1997.
[7] Zygmunt J. Haas and Marc R. Pearlman. The
Performance of Query Control Schemes for the Zone
Routing Protocol. IEEE/ACM Transactions on
Networking, Aug 2001.
[18] Nikaein Navid, Wu Shiyi, and Christian Bonnet.
HARP: Hybrid Ad hoc Routing Protocol.
International Symposium on Telecommunications, IST
2001, 2001.
[10] M. Joa-Ng and I-Tai Lu. Peer-to-peer Zone-based
Two-level Link State Routing for Mobile Ad Hoc
Networks. IEEE Journal on Selected Areas in
Communications, 17(8):1415每1425, Aug 1999.


[2] S. Basagni, I. Chlamtac, V. R. Syrotiuk, and B. A.Woodward.
A distance routing effect algorithm for mobility (DREAM). In
Proc. ACM/IEEE MobiCom, pages 76每84, 1998.
[15] Y.-B. Ko and N. H. Vaidya. Location-aided routing (LAR)
in mobile ad hoc networks. In Proc. ACM/IEEE MobiCom,
pages 66每75, 1998.
[16] J. Li, J. Jannotti, D. DeCouto, D. Karger, and R. Morris. A
scalable location service for geographic ad-hoc routing. In
Proc. 6th Annu. ACM/IEEE International Conference on Mo-
bile Computeing and Networking., 2000.

[13] B. Karp and H. Kung. GPSR: Greedy perimeter stateless rout-
ing for wireless networks. In Proc. of the ACM/IEEE Inter-
national Conference on Mobile Computing and Networking
(MobiCom), pages 243每254, 2000.

//they are for related work
[7] T. Hou and V. Li. Transmission range control in multihop
packet radio networks. IEEE Transactions on Communications,
34(1):38每44, 1986.
[31] H. Takagi and L. Kleinrock. Optimal transmission ranges for
randomly distributed packet radio terminals. IEEE Transactions
on Communications, 32(3):246每257, 1984.
[8] E. Kranakis, H. Singh, and J. Urrutia. Compass routing on geometric
networks. In Proc. of 11-th Canadian Conference on Computational
Geometry, pages 51每54, Aug. 1999.

[9] F. Kuhn, R. Wattenhofer, and A. Zollinger. Asympotically optimal
geometirc mobile ad-hoc routing. In Proc. of the 6th international
workshop on Discrete algorithms and methods for mobile computing
and communications (Dial-M), pages 24每33, Sep. 2002.
[20] Ben Leong, Sayan Mitra, and Barbara Liskov, "Path Vector Face Routing: 
Geographic Routing with Local Face Information". Proceedings of the 13th IEEE International 
Conference on Network Protocols (ICNP 2005). Boston, MA, November 2005. 
[13] Y.-J. Kim, R. Govindan, B. Karp, and S. Shenker. Geographic
routing made practical. In Proceedings of NSDI 2005, pages 217每
230, May 2005.
[4] R. Fonseca, S. Ratnasamy, J. Zhao, C. T. Ee, D. Culler,
S. Shenker, and I. Stoica. Beacon vector routing: Scalable point-
to-point routing in wireless sensornets. In Proceedings of NSDI
2005, pages 329每342, May 2005.
%[35] Y. Zhao, B. Li, Q. Zhang, Y. Chen, and W. Zhu. Hop ID based
routing in mobile ad hoc networks. In Proceedings of ICNP 2005,
pages 179每190, November 2005
[35] Fei Xing, Yi Xu, Ming Zhao, and Khaled Harfoush, "HAGR: Hole Aware Greedy Routing 
for Geometric Ad Hoc Networks", in Proc. of IEEE/AFCEA Military Communications Conference (Milcom '07), October 2007.
[36]  An Information Model for Geographic Greedy Forwarding in Wireless Ad-Hoc Sensor Networks
Zhen Jiang   Junchao Ma   Wei Lou   Jie Wu  
Dept. of Comput. Sci., West Chester Univ., West Chester, PA;

This paper appears in: INFOCOM 2008. The 27th Conference on Computer Communications. IEEE
[37] 
	
Locating and bypassing holes in sensor networks
Qing Fang, Jie Gao, Leonidas J. Guibas
April 2006 		
Mobile Networks and Applications , Volume 11 Issue 2 
[38] Cong Liu and Jie Wu. Destination-Region-Based Local Minimum Aware Geometric Routing. 
In Proceedings of IEEE International Conference on Mobile Ad-hoc and Sensor Systems (MASS), 2007.

//algorithms
[39]

	
The holes problem in wireless sensor networks: a survey
Nadeem Ahmed, Salil S. Kanhere, Sanjay Jha
April 2005 		
SIGMOBILE Mobile Computing and Communications Review , Volume 9 Issue 2
Publisher: ACM 




@Article{ex1,
   author =   "Federal Communication Commission",
   title =   "Spectrum policy task force",
   journal =   "Rep. ET Docket",
   month = "November",
   number = "02",
   year =   "2002",
   volume =   "02",
   pages =   "135",
}



@Article{ex2,
   author =   "Simon Haykin",
   title =   "Cognitive Radio: Brain-Empowered Wireless Communications",
   journal =   "IEEE Journal on Selected Areas in Communications",
   month = "February",
   number = "2",
   year =   "2005",
   volume =   "23",
   pages =   "",
}





@Article{ex3,
   author =   "Qing Zhao, Brain M. sadler",
   title =   "Dynamic spectrum access:signal process, networking, and regulatory policy",
   journal =   "IEEE Signal Processing Magazine",
   month = "September",
   number = "",
   year =   "2006",
   volume =   "",
   pages =   "",
}




@Article{ex4,
   author =   "Haitao Zheng, Chunyi Peng",
   title =   "Collaboration and fairness in opportunistic spectrum access",
   journal =   "February",
   month = "",
   number = "",
   year =   "2005",
   volume =   "",
   pages =   "",
}



@Book{ex5,
   author =   "Mahesh K. Marina, Samir R. Das",
   title =   "A Topology Control Approach for Utilizing Multiple Channels in Multi-Radio Wireless Mesh Networks",
   publisher =   "Broadnets 2005 Symposium",
   address = "Boston, MA",
   year =   "2005"
}






@Article{ex6,
   author =   "Zongming Fei, Mengkun Yang",
   title =   "Intra-session fairness in multicast communications",
   journal =   "Telecommunication Systems",
   month = "August",
   number = "4",
   year =   "2005",
   volume =   "29",
   pages =   "235-255",
}


@Book{ex7,
   author =   "Bong-Jun Ko , Vishal Misra, Jitendra Padhye, Dan Rubenstein",
   title =   "Distributed Channel Assignment in Multi-Radio 802.11 Mesh Networks",
   publisher =   "Columbia University Technical Report",
   address = "",
   year =   "2006"
}





@Book{ex8,
   author =   "Ashish Raniwala , Tzi-cker Chiueh",
   title =   "Architecture and algorithms for an IEEE 802.11-based multi-channel wireless mesh network",
   publisher =   "In IEEE Infocom＊05",
   address = "",
   year =   "2005"
}


@Book{ex9,
   author =   "Lili Cao, Haitao Zheng",
   title =   "Distributed Spectrum Allocation via Local Bargaining",
   publisher =   "Sensor and Ad Hoc Communications and Networks",
   address = "",
   year =   "2005"
}



@Book{ex10,
   author =   "David Grandblaise, Didier Bourse, Klaus Moessner, Paul Leaves",
   title =   "Dynamic Spectrum Allocation (DSA) and Recongurability",
   publisher =   "SDR Forum Technical. Conference",
   address = "",
   year =   "2002"
}




@Book{ex11,
   author =   "Ashish Raniwala, Kartik Gopalan, Tzicker Chiueh",
   title =   "Centralized Channel Assignment and Routing Algorithms for Multi-Channel Wireless Mesh Networks",
   publisher =   "Mobile Computing and Communications Review",
   address = "",
   year =   "2005"
}



@Book{ex12,
   author =   "Murali Kodialam, Thyaga Nandagopal",
   title =   "Characterizing the Capacity Region in Multi-Radio Multi-Channel Wireless Mesh Networks",
   publisher =   "ACM Mobicom",
   address = "",
   year =   "2005"
}



@Book{ex13,
   author =   "Krishna N. Ramachandran, Elizabeth M. Belding, Kevin C.Almeroth, Milind M. Buddhikot",
   title =   "Interference-Aware Channel Assignment in Multi-Radio Wireless Mesh Networks",
   publisher =   "IEEE Infocom 2006",
   address = "Barcelona, Spain",
   year =   "2006"
}



@Book{ex14,
   author =   "Tsinghua University Press",
   title =   "Data Structue, Section Edition",
   publisher =   "",
   address = "",
   year =   "2000"
}




@Book{ex15,
   author =   "Pradeep Kyasanur, Nitin H. Vaidya",
   title =   "Routing and Interface Assignment in Multi-Channel Multi-Interface Wireless Networks",
   publisher =   "UIUC Technical Report",
   address = "",
   year =   "2004"
}


@Article{ex16,
   author =   "Author, Ivan Marc",
   title =   "Some Related Article {I} Wrote",
   journal =   "Some Fine Journal",
   month = "January",
   number = "7",
   year =   "1999",
   volume =   "99",
   pages =   "1-100"
}

